Transfer Learning in Latent Contextual Bandits with Covariate Shift Through Causal Transportability

Transferring knowledge from one environment to another is an essential ability of intelligent systems. Nevertheless, when two environments are different, naively transferring all knowledge may deteriorate the performance, a phenomenon known as negative transfer. In this paper, we address this issue within the framework of multi-armed bandits from the perspective of causal inference. Specifically, we consider transfer learning in latent contextual bandits, where the actual context is hidden, but a potentially high-dimensional proxy is observable. We further consider a covariate shift in the context across environments. We show that naively transferring all knowledge for classical bandit algorithms in this setting led to negative transfer. We then leverage transportability theory from causal inference to develop algorithms that explicitly transfer effective knowledge for estimating the causal effects of interest in the target environment. Besides, we utilize variational autoencoders to approximate causal effects under the presence of a high-dimensional proxy. We test our algorithms on synthetic and semi-synthetic datasets, empirically demonstrating consistently improved learning efficiency across different proxies compared to baseline algorithms, showing the effectiveness of our causal framework in transferring knowledge.

==> Results/IHDP_total_regret_+_-.csv <==
transDe,randomVAE,sourceVAE,random,gradient_steps
514.8718898374588,434.7075867641717,577.2303022434935,418.11297580245883,1
449.602622200828,408.4231893970631,527.0176116604358,412.85845054043455,5
423.3386534260586,380.5263845534995,487.045802152995,424.60411906084045,10
352.73285574791953,353.657198287826,422.6889565595426,428.9471317938529,20
298.0851474026218,299.37208314659074,335.41059575183317,422.24454821757973,40
250.58870814880356,280.6807602760382,305.7333879066631,421.67263783570377,66
239.38012823946775,288.0938474103808,288.8449933988042,417.88704796368256,100
230.08310409234838,267.4938467799686,288.87289535077286,414.7200736804865,125
207.44927137196063,271.03327461043375,272.04230053909123,416.4357721821405,166
207.85980406906455,269.17488831635563,250.80653463769704,423.0008539592847,200


==> Results/IHDP_total_regret_-1_1.csv <==
transDe,randomVAE,sourceVAE,random,gradient_steps
555.7635877051391,559.7654781679623,748.0675723080524,564.6611254945398,1
489.5271293479018,535.3175615203567,710.725839907676,559.5412651855498,5
459.78001508219165,524.2324052704498,659.3836869272403,569.5738041499629,10
417.75705659072844,470.7943002234213,602.2931079860776,581.382935176231,20
366.5273577004671,407.41379675157367,519.0518721293658,585.4490891230292,40
309.38841797336937,414.5723230881616,453.44519269280136,568.4975760164671,66
255.15922550819815,398.9475548647344,427.264156551566,572.710590371769,100
254.7038066437468,371.01666843546553,421.36729203909636,582.4743092921562,125
246.17514745434747,365.8858279865235,380.11464545689523,575.2074703850783,166
217.45931768734008,318.02441124487666,388.3669415335171,559.7443966652266,200


==> Results/IHDP_total_regret_-_+.csv <==
transDe,randomVAE,sourceVAE,random,gradient_steps
427.26928979922087,377.68712644672485,534.0614016083069,384.15412533897904,1
391.45924823014064,360.2356297458522,495.8078139070887,384.4018308542203,5
327.54131484969986,336.7411136524286,434.92989441640674,387.497952797194,10
280.1581020095153,294.38902549957857,375.01521019788925,388.64159782612694,20
256.60831225430593,271.85924217824356,297.2158398080152,406.3535942520481,40
257.88155609597453,258.0308758363593,274.3948935958091,387.7719498850871,66
225.78984757671134,251.62213739224245,283.32958460375664,380.880957914493,100
219.55669373378623,262.69723524935546,266.10265047119464,390.36691592209974,125
232.849391027214,249.51124680454376,256.7640516213607,384.23676457444674,166
220.17584734756966,248.5928521130234,277.7845705064712,383.132227480202,200


==> Results/IHDP_total_regret_1_-1.csv <==
transDe,randomVAE,sourceVAE,random,gradient_steps
572.9800167674199,600.8680539802183,768.4201103534549,581.055744069675,1
482.0019916601479,595.3822198847774,704.4069517326076,603.1428716693539,5
442.7321426453069,562.468439866323,615.8175595780834,590.7652829254512,10
412.2410879310686,520.8593983252067,597.0728472698014,600.1184541883413,20
358.8098543656524,446.4238579242956,487.7757118513808,567.1663955439814,40
271.43958216682074,422.215958049288,440.877523435466,602.7813396310434,66
255.84577120300384,421.4956341417972,431.28558587203736,600.2268765510526,100
249.37745460104196,373.15718137198127,427.9928807997145,587.8593992180191,125
225.41994395647197,391.7069336679764,409.6449869400356,582.4796953695826,166
225.3196321297437,369.3504328503739,390.0655974311288,599.3806067876983,200


==> Results/MNIST_dist_z_-_+.csv <==
posterior_z,true_z
-0.3131464123725891,0.014660746
-1.1156903505325317,0.55512494
1.064649224281311,1.3839263
-2.640239715576172,0.98061293
0.9747708439826965,0.4959165
-0.6013827919960022,0.81123614
-1.0817039012908936,0.76713383
4.145297050476074,0.68716633
0.7611796259880066,2.9068213
-2.076841115951538,0.6168601
-0.7019739747047424,0.92963594
0.29065653681755066,0.44034812
1.309102177619934,1.364086
-0.8315598964691162,0.33452263
-0.8579230308532715,0.8238491
-1.0959256887435913,1.2935333
0.2465304136276245,2.073149
0.07067526876926422,2.9534137
1.223330020904541,0.51747626
-0.8938042521476746,1.5753251
-2.1194586753845215,0.49547353
-0.5717030167579651,1.6723324
-1.039102554321289,0.4082788
0.3589145541191101,0.5509639
-0.5877937078475952,1.2658018
0.9857559204101562,1.8266206
-2.1041107177734375,0.18656251
-0.27769210934638977,0.23310824
1.6591768264770508,1.3295164
1.9461766481399536,0.269314
-1.313933253288269,0.58409876
-1.5512601137161255,0.9240087
0.45655113458633423,0.66961646
-0.6245836019515991,1.1209514
1.7420021295547485,1.2910572
-0.9552054405212402,1.1859014
-1.876856803894043,0.4015094
0.1496318280696869,0.6762392
-1.97831130027771,1.9088266
2.3297126293182373,1.1352648
-1.4497337341308594,2.4413905
3.0966720581054688,0.66269064
1.075955867767334,1.7191479
1.2064995765686035,1.4000394
-1.7619434595108032,0.4230215
-0.9530142545700073,0.071011044
2.5023114681243896,2.5911772
-0.8064082860946655,1.270899
-0.8316565155982971,1.0381161
1.229806900024414,2.4569676
-2.7801930904388428,0.33655557
0.2377784252166748,0.4526324
-1.9282329082489014,0.79396266
0.13412684202194214,0.85104954
-0.6425622701644897,0.13945183
0.16823238134384155,1.1155465
0.23159809410572052,0.13002838
-0.047351181507110596,1.1267538
0.37331438064575195,0.20794542
0.047702252864837646,1.3297915
0.5544032454490662,2.115887
0.5073730945587158,0.18239774
-0.28714653849601746,0.04266617
-0.43906718492507935,0.27663258
0.3378499150276184,0.6583382
-0.3687160611152649,0.36737755
0.47372204065322876,0.6085543
0.3898927867412567,0.857407
0.634259819984436,0.2888098
0.15780149400234222,1.1541728
0.10471966862678528,0.5640808
-0.13479745388031006,2.1506019
-0.31863558292388916,1.5647122
0.016673550009727478,2.6689665
-0.21549636125564575,0.66825163
-0.4911032021045685,1.4713335
-0.49729612469673157,0.9918768
-0.428606241941452,0.16831784
-0.3057476878166199,0.7603077
-0.23837468028068542,0.66385555
-0.8878650665283203,0.4137257
-0.2806483209133148,1.2891573
-0.48054254055023193,1.640458
-1.18850839138031,0.5609029
-0.6998052597045898,0.97800004
-0.2546773850917816,2.4103372
0.16480088233947754,0.9779611
0.07723259925842285,0.9112471
-1.1808308362960815,0.25790933
-0.19170838594436646,0.4525776
-0.32106274366378784,2.226632
-0.5613114833831787,0.20966737
-0.3776089549064636,0.90018374
0.14509320259094238,0.9189983
-0.7050678133964539,0.30539137
-1.131421685218811,0.40396053
-0.09588223695755005,1.5924535
0.21933513879776,1.0966657
0.23832109570503235,0.3934662
-0.20969615876674652,1.628642
-0.9060616493225098,0.6845759
-0.9014765024185181,0.68534535
-0.4576408267021179,0.8024629
-0.5990191698074341,1.980347
-0.34102335572242737,0.25263685
-0.8748179078102112,0.13784048
-0.4485045373439789,0.34398213
-0.40784940123558044,1.55783
-0.8117008209228516,0.40782785
-0.05136004090309143,0.5661617
-0.29576829075813293,0.7661484
-0.6688110828399658,0.8135504
-0.22044143080711365,0.60421413
-0.24829286336898804,0.46456277
0.20024484395980835,1.0006448
-0.09427477419376373,0.13736258
0.042678676545619965,0.4609809
-0.33814141154289246,0.56656086
-0.23373013734817505,1.1900403
0.11043685674667358,0.76074797
-0.20724669098854065,2.1161222
-0.8084406852722168,0.17239189
-0.8605782985687256,1.0552671
0.18310050666332245,1.8439641
0.46294480562210083,0.0076176114
-0.726447343826294,0.33572096
0.015752553939819336,1.1811072
-0.29532018303871155,0.04820721
-0.2501658797264099,1.312368
-0.6663287281990051,2.0881145
-0.8780586123466492,1.0188498
-0.04617202281951904,2.1959305
-1.1115645170211792,0.5995767
-1.016103744506836,0.1435266
-0.31737038493156433,1.3150042
-0.9182729721069336,0.30348793
-0.8505362868309021,1.3778867
-1.1216648817062378,1.0609138
-0.952038049697876,0.4733523
-0.32325834035873413,0.123729795
-0.5058852434158325,0.12167172
-0.9087380170822144,1.6608547
-0.9224855899810791,0.11783903
-1.4427378177642822,1.195065
-1.0282199382781982,1.2644628
-1.7089042663574219,1.243394
-1.284502625465393,-0.0061537623
-0.023111611604690552,0.0114479875
-0.7591672539710999,0.78241885
-0.38158899545669556,1.033816
-0.8786712884902954,0.54365957
-0.05567729473114014,0.027878908
-0.889521062374115,2.4221427
-0.6605072617530823,0.4686579
-0.9075672626495361,1.3075184
-0.32053592801094055,1.689671
-0.14233942329883575,0.22093514
-0.6682018041610718,1.6104035
-0.561598002910614,0.31675893
-0.41200706362724304,0.6757734
0.08722950518131256,0.13743185
-0.1744653582572937,0.1570855
-0.7914333343505859,0.80321777
-0.08476632833480835,0.13956836
-0.12674956023693085,0.82987356
-0.39597585797309875,0.11862567
-0.4566715359687805,2.2284455
-0.7122399210929871,0.488758
-0.28552961349487305,0.4907152
-0.4289652407169342,0.015035362
-1.1140050888061523,1.3662832
-0.6960288882255554,0.49428108
-0.37039074301719666,1.2411263
-0.971351146697998,0.25540537
-0.6043184399604797,0.23735057
-0.8542465567588806,0.37520677
-0.6904114484786987,1.1582782
-0.2716328799724579,1.1002871
-0.8883223533630371,0.7778682
-0.6968368291854858,0.011641188
-1.175568699836731,0.27830732
-1.0271954536437988,2.433828
-0.4229867458343506,0.12070109
-0.56012362241745,1.6557946
-0.736606240272522,0.57544106
-0.5632417798042297,0.75473315
-0.5135014653205872,3.004562
-0.5477321743965149,0.08317401
-0.35270047187805176,0.0039846892
-0.576590359210968,0.25750944
-0.21584250032901764,0.6706678
-0.2629026174545288,0.42787075
-0.029142051935195923,1.3855621
-0.699070930480957,0.44466412
-0.18933427333831787,1.6235114
-0.06795690953731537,0.45272875
-0.15887558460235596,0.35953477
-0.1788516640663147,0.84129506
-0.3119140565395355,0.082708575
-0.08450499176979065,1.3715141
-0.34804877638816833,1.0654111
-0.15643714368343353,1.013333
0.0401717945933342,1.1800733
-0.3825932443141937,0.49906182
-0.39424747228622437,1.4831803
-0.9677597880363464,0.62465256
-0.28231391310691833,0.9493968
-0.45253926515579224,1.3582243
-0.17449001967906952,1.785425
-0.05722665786743164,0.40557143
-0.6600656509399414,0.11721694
-0.6736828088760376,0.4371361
-0.700116753578186,1.2858789
-0.020191147923469543,0.0003791561
-0.6917120218276978,1.3531814
-1.1575151681900024,0.26413798
-0.6361769437789917,1.6801798
-0.45184046030044556,1.9586089
-0.3656919598579407,0.5555785
-0.6525743007659912,2.0016704
-0.6540865302085876,-0.0049112462
-0.5574085116386414,0.49215308
-0.6299443244934082,0.8483175
-1.3706926107406616,0.3599307
-0.5225355625152588,0.107990816
-0.4780750572681427,0.21349134
-0.648755669593811,1.441079
-0.5555424690246582,1.2937799
-0.8939779996871948,0.5203247
-0.8059557676315308,1.3714266
-0.849420428276062,1.2069447
-0.7659329175949097,0.50646013
-0.6836636066436768,0.029674096
-0.37923699617385864,0.3263677
-0.2528970539569855,0.97070354
-0.45946982502937317,0.14531334
-0.8047924041748047,0.5792228
-0.28734666109085083,0.9314979
-0.5475887656211853,0.24921277
-0.7396881580352783,0.019250289
-0.7608495354652405,0.28053114
-0.1337449550628662,0.276589
-0.6040483713150024,0.52471864
-0.6861180067062378,1.5721747
-0.22964221239089966,1.5114028
-0.38028520345687866,0.29687154
-0.17654839158058167,0.2485433
-0.6421151161193848,0.8054492
-0.9147951006889343,0.08972084
-0.3531525433063507,0.48794815
-0.4285402297973633,0.770352
-0.21963614225387573,0.8688298
-0.3559781610965729,0.8804377
-0.7819103598594666,0.34823397
-0.2266390323638916,0.57234365
-0.1609085351228714,2.04526
-0.896377682685852,1.702821
-0.45592179894447327,1.2395116
-0.4396529197692871,1.187802
-0.07489202916622162,0.44837472
-0.21068841218948364,-0.007844003
-0.6366589069366455,0.8312672
-0.64185631275177,2.396064
-1.048137903213501,1.3820642
-0.5713468194007874,0.2988315
-0.110835000872612,0.11509816
-0.26072707772254944,1.6747481
-0.5179848670959473,0.078133054
-0.7505698204040527,1.9857382
0.018239319324493408,0.03999311
-0.5705252289772034,0.8892653
-0.44680309295654297,0.663645
-1.0154283046722412,0.17492174
-0.3536531925201416,0.0031052933
-0.5385045409202576,0.029043436
-0.07694796472787857,1.2891185
-0.4697076678276062,0.94713664
-0.5233330726623535,0.92518234
-0.9847469925880432,0.3817361
0.023114686831831932,0.8268597
-0.5203772783279419,1.6301512
-0.37700963020324707,0.7925084
-0.7419229745864868,0.16130091
-0.6065390706062317,0.6385791
-0.732295036315918,0.28787023
-0.7562217116355896,0.6866309
-0.868436872959137,0.601098
-0.501213788986206,1.2215507
-0.39343196153640747,1.8854841
-0.9486902952194214,0.38605648
-0.8483965396881104,0.9737199
-0.8227985501289368,1.0560571
-0.1314585953950882,3.488781
-0.3287031650543213,1.1105256
-1.0801564455032349,0.6615565
-0.7228977084159851,0.058038186
-0.9933788776397705,0.59551513
-0.03706102818250656,1.073177
-0.5125647187232971,0.7884446
-0.9133938550949097,0.41189793
0.07052028924226761,1.3475194
-0.45969295501708984,0.9416308
-1.0772231817245483,0.9113049
-0.7149119973182678,0.15548836
0.08374423533678055,0.36820224
-0.9783972501754761,1.2119715
-0.7051666378974915,0.029816203
-0.9584975242614746,0.5842745
-0.2995757460594177,1.1739843
-0.5738195776939392,0.7278305
-0.22303786873817444,0.482251
-1.5461244583129883,-0.0030812728
-0.24055658280849457,0.095793664
-0.8296378254890442,0.3962078
-0.055022358894348145,0.40050873
-0.21257415413856506,0.72119564
-0.6469191908836365,0.094208345
-0.3544803261756897,0.6134738
-0.413971483707428,1.452846
-0.33565741777420044,0.7258783
-1.2645081281661987,1.1586168
-0.2584879398345947,0.4528747
-0.9794365763664246,0.5573126
0.1800985187292099,1.0041553
-0.29152488708496094,0.103340976
0.17030474543571472,0.5300061
-1.5259259939193726,0.45323157
-0.23852384090423584,1.1026427
-0.06839092075824738,0.08027472
-0.0061637163162231445,1.4951472
-0.5705691576004028,1.1104938
-0.6806027293205261,2.0017555
0.0522674098610878,0.21223064
-0.24441371858119965,0.12062925
-1.01094651222229,1.5407101
-1.1294162273406982,0.3104155
-1.103378176689148,0.15634948
-0.26742273569107056,1.1996435
-0.35078978538513184,0.9990989
-0.8601208329200745,0.60893494
-0.8780109286308289,0.2846406
-0.8969858884811401,0.8959026
-0.8863133192062378,0.36880112
-1.0952948331832886,0.29753777
-0.8849632740020752,0.3367453
-0.07164808362722397,0.2939245
-0.5343089699745178,0.4225806
-0.6555050611495972,1.8363432
-1.0542148351669312,0.61293745
-2.0262649059295654,0.34515265
-1.269714117050171,0.652095
-0.5376659035682678,0.83785367
-0.6075195670127869,1.0048138
-1.825236439704895,1.0768666
-0.4397546052932739,0.53021705
-0.1759040355682373,0.84573597
-0.6444738507270813,0.8469322
-1.6400097608566284,1.1302494
-0.6341211795806885,1.7634892
-1.5144380331039429,0.04315111
-1.6000093221664429,0.27879345
-1.2528640031814575,0.55613416
-0.8326387405395508,1.0167971
-0.3708522915840149,0.014342579
-0.5102242231369019,0.74573374
-0.6666225790977478,0.17147763
-0.5742342472076416,1.2961758
-0.3684639036655426,1.1436875
-0.4429316520690918,0.27372226
-1.7632615566253662,0.07243047
-0.4793539345264435,0.19062476
-0.2628902196884155,1.7739702
-0.9067786335945129,0.5092981
-0.20961785316467285,1.0354952
-1.0503767728805542,0.07218855
-0.9466589093208313,1.0518866
-0.9018517136573792,0.9317751
-0.263558030128479,1.0813441
-0.6277166604995728,0.17880434
-0.15887707471847534,1.4043828
-0.7869710326194763,1.462408
-0.18704402446746826,1.3510506
-0.6970566511154175,0.94804573
-0.33460918068885803,0.7509911
-0.2355499565601349,0.84221464
-0.23606297373771667,0.4239968
-0.6484609246253967,0.50519764
-0.34312310814857483,0.04566938
-1.1253554821014404,1.3138549
-1.39898681640625,0.15172395
-1.4902044534683228,0.6765456
-1.9678606986999512,0.06764733
-1.8897788524627686,0.16976365
-0.49907147884368896,0.6018201
-0.7469151616096497,0.2190752
-1.0118011236190796,0.02597291
-0.9974524974822998,0.9897765
-1.6256749629974365,0.5571003
-2.4723620414733887,0.52968174
-0.6486978530883789,1.5205766
-0.5546135902404785,0.5289349
-0.053273335099220276,0.4288986
-0.8795580863952637,0.38753498
-0.2619629204273224,1.2056587
-0.6322178840637207,1.2116193
-0.26857587695121765,0.9960565
0.22174331545829773,0.023605999
-0.965605616569519,0.5374604
-1.7262697219848633,0.3725784
-0.017952635884284973,0.76128274
-0.2860020697116852,1.9602088
-1.9490675926208496,0.60970753
-0.42121219635009766,0.0032258795
-0.2932277321815491,0.4370317
-1.815931797027588,0.83353245
-0.2179027795791626,1.6337898
-0.4070160984992981,0.12150499
0.1405613273382187,0.47552833
-0.3368034064769745,0.30414653
0.13160641491413116,0.3624453
-1.5884106159210205,0.32386237
-0.09094960242509842,0.2293575
-0.994522213935852,0.2632899
-0.2641555070877075,0.26531482
-1.063110113143921,0.46997315
-1.9529855251312256,0.29217502
-0.8500082492828369,0.44918624
-1.0738365650177002,0.6905791
-0.8485918641090393,0.69666964
-0.47782132029533386,0.6623359
-0.5629138946533203,0.5235637
-0.5556132197380066,0.086721465
-0.5173028707504272,1.1033111
0.1873610019683838,0.64225954
-0.5087406039237976,0.89770204
0.25070133805274963,0.29165292
-0.0907064750790596,0.091980554
-0.8665035367012024,1.4725994
-0.7721412181854248,1.0980675
-1.0925170183181763,0.75425464
-0.30374565720558167,0.47213355
-0.13145121932029724,0.8241256
0.13041161000728607,0.00078712084
0.31438982486724854,0.28410497
0.09087889641523361,1.7120256
-1.3464422225952148,0.58306086
-0.06165861338376999,0.97953606
-0.2911261320114136,2.083079
0.28494563698768616,0.43804076
-0.22178184986114502,0.47781602
-1.7334604263305664,0.112753764
-1.1194437742233276,0.13689925
-0.08898413926362991,1.2457795
-0.3908921778202057,0.04015566
-0.12872934341430664,0.74296373
-0.9881430864334106,0.41764438
-1.4659945964813232,1.6557407
0.22066675126552582,0.9513507
-0.20623216032981873,0.7141256
-0.15868407487869263,1.4795274
-0.2613462209701538,1.2824409
-1.5774869918823242,0.55124944
-0.4772932827472687,1.1578726
-2.2559523582458496,0.49883935
-0.1838580220937729,0.4402173
-0.2571771740913391,0.037952937
-1.8335981369018555,0.121275954
0.3254849314689636,0.13096774
-1.5452630519866943,0.9089251
-0.940502405166626,1.7206372
-0.13296735286712646,1.4589858
-0.1858198195695877,0.7053226
-1.2088210582733154,0.6761486
-1.5210641622543335,0.0012155614
0.24895599484443665,2.647986
-0.2969851791858673,0.13535038
-0.027671899646520615,1.7001508
-1.4559870958328247,0.7658192
-0.23610594868659973,0.8206069
-1.3121449947357178,0.5420534
-0.8804219365119934,1.489519
0.25524652004241943,0.29586127
-0.4347076714038849,0.83766663
-1.319422721862793,0.50342363
0.37933722138404846,0.14807779
-0.5678085088729858,1.3065616
-2.0386760234832764,0.37526923
-0.01857379451394081,0.4936031
-0.44481074810028076,1.2691592
-0.28372952342033386,3.3556015
-0.6875808835029602,0.21640733
-0.42170777916908264,0.41564673
-0.3046167194843292,0.054060362
0.43716537952423096,0.04285727
-0.2595750093460083,0.31126666
-1.5357003211975098,0.66583264
-0.38978737592697144,0.9819383
-0.7381563186645508,0.8162175
0.3895060122013092,0.25755033
-2.113778829574585,0.4657594
0.13009214401245117,1.2812923
-0.9374990463256836,0.50636476
0.08065856993198395,1.6239805
-1.0257309675216675,0.6143703
-1.4254730939865112,0.20511022
-1.7995365858078003,0.46148035
-0.007899433374404907,3.028254
-0.5171699523925781,0.79959494
-1.1414364576339722,0.6439981
-1.8749498128890991,0.2927858
0.022862998768687248,0.8184343
-0.10292091965675354,0.2809361
0.381957471370697,0.40729433
-0.4582809805870056,1.3975025
-1.1712743043899536,0.3703064
0.04282231256365776,0.17748845
-0.3954082727432251,1.146648
0.31733205914497375,0.010590967
-0.027367837727069855,1.222293
-0.2991009056568146,0.23175749
-2.6348674297332764,0.098563015
0.17082181572914124,0.010855831
-0.892038106918335,0.5583192
-1.2551497220993042,0.2913988
0.08536366373300552,0.53775996
-1.8859056234359741,1.064579
-0.18061675131320953,0.7925442
-0.0735996663570404,0.13399366
-2.2152504920959473,0.14155182
-0.22426417469978333,0.18360339
-2.6470656394958496,0.07867158
-1.0115481615066528,2.139712
-1.013774037361145,1.0867062
-0.8277972936630249,0.39339206
-0.6907890439033508,0.15353271
-1.1427894830703735,0.22840485
0.28731197118759155,0.04713145
-0.5861876606941223,0.2628675
-0.4387526512145996,0.46971464
-0.21213050186634064,0.21725392
-1.411639928817749,1.0112524
-0.7761403322219849,0.6587813
-1.2738533020019531,1.70737
-1.0939277410507202,0.7993019
-0.7022736072540283,0.65106505
-1.124564290046692,1.397667
-1.1164369583129883,0.9960351
0.2100796103477478,1.6938509
0.22612719237804413,1.4511868
-0.45682236552238464,1.4240388
-0.266578733921051,0.016251428
-0.46117162704467773,0.46008655
0.055847086012363434,2.1753333
-0.7981714010238647,0.57015884
-1.0972609519958496,0.42748177
-0.774061381816864,0.18529683
-1.5252352952957153,0.41570768
-0.8814514875411987,1.3358659
-1.7992832660675049,0.7630128
-0.15590208768844604,0.49525437
-2.294426679611206,0.98193514
0.09749062359333038,1.6048223
-0.7305499315261841,1.4176867
-0.7677398324012756,1.146085
-0.22662051022052765,0.4394578
-1.8408408164978027,1.0678498
-0.5706006288528442,2.2317276
-0.6734328269958496,1.8574842
-0.6693320870399475,1.4776417
-0.32075703144073486,1.1265779
-1.8215181827545166,1.2520977
0.34974974393844604,2.7829034
-0.6367069482803345,0.7748762
-1.3783020973205566,0.99390393
-2.060116767883301,0.5132309
-1.6789323091506958,0.15528537
-1.1861051321029663,1.1052854
-0.7188311219215393,1.2486291
-0.7610055208206177,0.75075877
-0.5171265602111816,0.6861728
0.5951210260391235,0.5138514
-1.24250066280365,1.0802081
0.02232244983315468,0.95078003
-1.6742972135543823,0.26502445
0.13907179236412048,1.3386064
-0.7707998752593994,0.8785414
-1.2444173097610474,0.18650132
0.15446145832538605,1.3273776
-1.0670543909072876,1.1872026
-0.9065124988555908,0.4617489
-1.5421373844146729,0.17670159
-1.3626803159713745,0.6683755
-1.9744919538497925,0.26709738
-1.8416081666946411,0.01275818
-0.9967158436775208,0.662754
-1.5391829013824463,0.399018
-0.4723929166793823,1.1137788
-1.706700325012207,0.09200613
-1.0846683979034424,0.4076086
-0.3082614839076996,1.157798
-1.9802297353744507,0.6836417
-0.7598692178726196,1.3178792
-1.3918124437332153,1.2747152
-0.6029161214828491,1.6720277
-0.08447522670030594,0.9131111
0.14607512950897217,2.0003314
-0.602243185043335,0.14443788
-0.8591820001602173,0.91395575
0.34424301981925964,0.90185356
-2.236222505569458,0.73405486
-1.3885297775268555,0.1319291
0.3793667256832123,1.4388874
-0.11682546138763428,1.1731998
-0.7640528678894043,0.87330186
-0.9276978373527527,0.4782716
-0.5827181339263916,0.080563664
-1.7212072610855103,0.6540251
-0.9859405755996704,1.2599367
-0.7014252543449402,1.1107812
-1.5497597455978394,1.1529177
-1.605061650276184,0.66357607
-1.1813266277313232,1.2096807
0.4902516305446625,0.11815363
-0.49868321418762207,0.22573465
-0.5735597610473633,0.015815755
0.42614197731018066,0.37915692
-0.04190092161297798,-0.007688338
-1.5688228607177734,0.5653543
-0.32246339321136475,1.6252695
-0.17083868384361267,0.24313204
-0.7170756459236145,0.6934342
0.2976393401622772,0.56791204
-0.6625195145606995,0.9895257
-0.507192075252533,0.2203561
0.36764711141586304,0.5396182
-0.21804140508174896,0.61978203
-0.040037333965301514,1.5074737
-0.8931622505187988,0.08027135
-0.1265527904033661,0.27480912
-0.5467491149902344,0.8560592
-2.260578155517578,0.2865191
-0.061914294958114624,1.4358301
0.42187321186065674,0.52909064
-1.5857889652252197,0.6980975
-0.9986993074417114,1.261158
-1.866611123085022,0.0054996894
-0.5793198347091675,2.3273876
-1.4481737613677979,0.35775155
0.05059584230184555,0.3819624
-0.27620765566825867,1.2257009
-0.3418661653995514,0.21556489
-0.024886664003133774,0.6401292
-1.3785474300384521,0.7470375
-1.0085890293121338,0.7910958
-1.8818504810333252,0.11679204
-0.663118839263916,1.0759481
0.14255225658416748,1.7250856
-1.478597640991211,0.44319516
-0.47803938388824463,0.49109337
0.23009230196475983,0.81294215
-0.4641744792461395,1.3408853
0.3764847218990326,0.3585536
0.034666940569877625,1.3159685
0.1470714509487152,1.2898401
0.47557497024536133,0.9186726
0.31694650650024414,1.7460644
0.7032372355461121,0.18369527
-0.9569884538650513,0.14956327
-0.10787814855575562,0.30971304
-1.16199791431427,0.18030739
0.05024820566177368,-0.0032826862
0.40126800537109375,0.33173123
0.15495523810386658,1.2069343
0.7477786540985107,0.07419177
-0.8757402896881104,1.554783
-0.6242408752441406,1.2031407
-0.46629759669303894,1.9296501
-0.7592248916625977,1.2841839
-2.558368444442749,0.31312406
-1.0013962984085083,1.1108274
-0.649339497089386,0.8926058
-0.26169678568840027,0.748175
-0.17755502462387085,0.91985995
-1.9282557964324951,0.9203996
-0.23911598324775696,0.9249756
-2.249891757965088,0.5204186
-0.6427285671234131,0.5803036
-0.7835055589675903,0.004245222
-0.7346300482749939,1.440581
-2.258183240890503,0.18555136
-2.2767512798309326,0.7930491
0.6249358057975769,0.2278577
-0.230680912733078,0.72722864
0.5099661946296692,2.3165772
0.25830167531967163,0.6290737
-0.031618282198905945,0.95196843
0.5790975093841553,0.81084895
-1.2601686716079712,0.11155559
0.11712080240249634,1.0967062
-2.210556745529175,0.22277741
-0.033116668462753296,1.9710675
-0.8593549728393555,0.96623886
-0.501878559589386,1.0924965
-1.258255958557129,0.75929856
-2.5641708374023438,0.27969745
0.18902546167373657,0.6047699
-0.2310524433851242,1.0476388
-0.06318175047636032,1.29514
-0.7634634375572205,0.22341688
-1.7075011730194092,0.5290969
-1.9837491512298584,0.6830159
-2.228839159011841,0.9102273
-1.8829222917556763,0.38682243
-1.0434578657150269,0.23033054
-0.8850043416023254,0.99527836
-0.899537205696106,0.14809512
-1.6111767292022705,0.9055508
0.34311920404434204,2.3240404
-0.5829144716262817,0.14616391
0.48239487409591675,2.0208814
-0.8483136296272278,0.629116
-2.4492814540863037,0.21155755
0.9082529544830322,0.061979387
-1.4346528053283691,1.1624062
-1.2059202194213867,0.18250534
-1.6496880054473877,0.42586917
-0.9536295533180237,0.90171
0.09881162643432617,1.6254828
0.10160495340824127,1.1589105
0.3614093065261841,1.2379637
-1.990657091140747,0.74543405
-0.8984305262565613,0.18082067
0.5650278329849243,0.18232077
-0.02213248610496521,1.5107702
-0.10865077376365662,0.24775074
-0.10415530204772949,1.6023194
-2.1160471439361572,0.23015152
-1.1871179342269897,0.6528605
0.9720813632011414,0.25398526
-2.3563268184661865,0.4257891
0.024313852190971375,2.2619247
-0.4390162527561188,0.85820276
-2.70949125289917,0.18656996
-0.7401852011680603,0.53076077
-1.5129364728927612,1.8043504
-1.663622260093689,0.5347855
-0.9149398803710938,0.6974404
-1.0354137420654297,1.2312765
-1.9384939670562744,0.8928168
-0.4560491144657135,0.47122085
-2.0372474193573,0.64276385
-1.7461398839950562,0.21499985
0.019328907132148743,0.53659314
-1.9933655261993408,1.0498961
-1.916743516921997,0.0011600051
-0.13129305839538574,1.031451
-0.051055435091257095,1.1218299
-0.910184919834137,0.78512895
-2.3028855323791504,0.4164512
-0.28682011365890503,0.9352918
-0.013883128762245178,1.01998
-0.18540659546852112,1.5122726
-2.326785087585449,0.4380103
0.16974669694900513,1.074
-0.5290600657463074,0.21626873
0.012469887733459473,1.1603616
-0.5967185497283936,0.24295564
-0.5379403233528137,1.3647438
-0.6994446516036987,1.5280958
-2.0773632526397705,0.18591103
-1.231005311012268,0.658484
-0.050610825419425964,0.86031556
0.20351707935333252,1.6365365
-1.163906216621399,0.73855406
-1.1073620319366455,1.1650995
-0.6137735843658447,0.28993464
-0.4124711751937866,1.5144705
0.42028185725212097,0.97108424
-1.463146686553955,0.89339024
-0.2332427203655243,0.12619366
-2.0995588302612305,0.61379474
-1.5826458930969238,0.41072437
-2.4357352256774902,0.4150658
-2.150697708129883,0.059169672
-0.8935767412185669,0.13145688
-2.240814685821533,0.8732736
-2.0102486610412598,0.72037035
-0.8648264408111572,0.8748432
-0.09800762683153152,0.23992622
-2.1981215476989746,0.32355165
-0.9910673499107361,0.08949821
-0.41776973009109497,1.181046
0.16513505578041077,0.16243835
-0.5070216059684753,0.48236942
-0.6557381749153137,0.17063174
0.1415145993232727,1.5251887
-0.5988118648529053,0.21830875
-1.851638913154602,0.5688239
-1.7525708675384521,0.31531435
0.6959369778633118,0.26489973
-0.8931238651275635,1.779949
-0.8443815112113953,0.19593109
-0.5604789853096008,1.2162776
-0.9631494283676147,0.6103391
0.009338539093732834,0.88801205
-0.661756694316864,0.45707852
-1.0818910598754883,1.480314
0.408875972032547,0.20858216
-0.5324162244796753,1.1445743
0.7173832058906555,0.7732894
-0.062095001339912415,1.1160195
-0.13407474756240845,0.52933306
-0.26520267128944397,0.3277379
-2.094904899597168,0.43464
0.1326385885477066,0.24650173
-0.38569217920303345,0.12020906
-2.060399293899536,1.035773
0.5683030486106873,0.18868737
-1.5084278583526611,0.076086536
-0.9276315569877625,0.8353728
-0.7229849100112915,0.2483183
-0.8062241077423096,0.08968973
-0.545091450214386,0.058263134
0.39790427684783936,0.81580484
-0.9661782383918762,1.4730301
-0.699504017829895,0.298199
-0.20397178828716278,0.7398115
-1.5316168069839478,0.8934045
-2.13491153717041,0.28068966
0.15037298202514648,0.17794567
-0.5538572669029236,0.6673563
-0.06208658218383789,0.008619985
-0.5870546102523804,1.0145371
-0.8924841284751892,0.5588252
-0.05231836438179016,1.4000716
0.29755645990371704,2.6726058
-0.16040250658988953,0.7882694
0.5705081820487976,2.1092968
-0.31379419565200806,0.34578034
0.05729347839951515,1.1569885
-0.5643028020858765,0.545589
-0.8096855878829956,0.3390751
-0.11409276723861694,0.98287266
-2.1879520416259766,1.4258022
-0.5438649654388428,0.7273662
-0.060973335057497025,1.6057403
0.9757232069969177,0.20569587
-0.6745896339416504,0.5295399
-0.9996922612190247,0.0019790414
0.16582681238651276,0.5724647
-2.075798511505127,0.18853031
0.33710983395576477,0.44111496
-1.491363763809204,0.5203199
-2.9447619915008545,0.73616093
-0.8555406928062439,1.0098243
-0.9232408404350281,0.111467995
-1.0931724309921265,0.6761348
-1.2862486839294434,1.02695
-1.1717450618743896,1.0054443
-1.5546156167984009,0.58381236
-2.9391417503356934,0.46328002
-0.1768168807029724,-0.00070021383
-1.8073333501815796,0.085289545
0.10347384214401245,0.05995415
-2.111889123916626,0.37729502
0.11968594789505005,0.52549225
0.04187481477856636,0.016572338
-0.515181839466095,1.3322437
0.05897139012813568,1.5330355
-0.44453752040863037,1.6162287
-0.26296401023864746,1.5800214
-0.8259678483009338,0.040054783
-0.1338202953338623,2.0658183
-1.0114401578903198,0.47828746
-0.3035792112350464,1.1556582
-0.643179178237915,0.41371542
-0.6051690578460693,0.83551985
-1.2473475933074951,0.97177213
0.030607901513576508,0.4555093
-0.37251487374305725,0.23787828
-0.5438640117645264,1.159481
-1.0463768243789673,0.95152795
-0.6795161366462708,0.14837068
-0.26610326766967773,1.8718609
-0.45219701528549194,0.18541725
-2.434654712677002,0.024439348
-0.11833826452493668,0.75436664
-0.008197084069252014,0.14219154
-0.3764638900756836,0.5137405
0.006922313943505287,0.44671905
0.6946254968643188,0.010362855
-0.32146602869033813,0.9671225
-0.5938301086425781,0.81259143
-1.5655853748321533,0.19634128
-2.5975630283355713,0.47238857
-0.9216697812080383,1.3307025
-1.3510674238204956,1.1610267
-0.6408766508102417,0.44281074
-1.2919789552688599,1.7724583
-1.3511791229248047,2.549141
0.10007968544960022,2.0182128
-0.6678335666656494,0.6346531
-0.28997692465782166,1.9665916
0.7328612804412842,0.3179148
-0.9268597364425659,0.051218394
-2.0996527671813965,0.11987663
-1.6361703872680664,0.39011374
0.0956830233335495,1.8924059
0.13613256812095642,0.59405756
0.18119719624519348,0.44255197
-0.3459445834159851,0.5948402
-0.2949583828449249,1.1360767
-0.6696889400482178,1.4001894
0.40667787194252014,0.7912474
-0.6351286172866821,0.21676286
0.06637252122163773,0.95897156
-1.5364985466003418,0.20282115
-0.5270068645477295,0.8832742
0.09993603825569153,0.49711815
0.528446614742279,0.49478066
-0.7382153272628784,0.77607226
-1.1004384756088257,1.1570983
0.09996937960386276,0.097853504
-0.747927725315094,0.87424374
-1.9854905605316162,0.2936328
-0.565994381904602,1.8165736
-0.3461078703403473,0.2525011
-0.6657249331474304,1.9616603
-0.4032645523548126,0.88590676
-2.077052593231201,0.12224851
-2.1095757484436035,0.006300168
-0.9597935676574707,2.5326235
-0.22422578930854797,1.0969641
-0.5288884043693542,1.488872
-0.4949404001235962,0.09037275
0.5254478454589844,0.6887075
0.026027925312519073,0.47151732
-1.294132113456726,0.28455055
-0.36795762181282043,0.71456
-0.5055592656135559,0.736871
0.088181272149086,0.33579597
-2.095449209213257,0.38805348
-1.3852473497390747,1.080389
-0.7305744290351868,0.9629879
-1.1197816133499146,0.16100027
-0.9865939617156982,0.28558812
-0.6656423211097717,1.374154
-2.054410934448242,0.043215934
-0.4281911253929138,1.0222255
-1.9429678916931152,0.2622737
-0.19367510080337524,0.5057185
-2.566089630126953,0.45982277
-2.5130367279052734,0.21466842
-1.1985969543457031,1.2148594
-1.121033787727356,1.370967
-3.072014093399048,0.5730289
0.09606191515922546,0.100023195
-2.1763241291046143,0.39278287
-0.3509227931499481,1.568288
-0.5625452995300293,1.1906936
-0.5167925357818604,2.2149017
-0.6428005695343018,0.8083377
-1.6440154314041138,-0.0049092523
-2.5893311500549316,0.44172913
-0.34674370288848877,1.6438938
-0.3834744989871979,0.74086475
-1.6702189445495605,0.06811622
-2.3977718353271484,0.5759212
0.25223177671432495,0.18683358
-2.1686151027679443,0.42284635
-0.8376941680908203,0.2190094
0.38941293954849243,0.66847223
0.04276531562209129,0.17496142
-0.2580009698867798,0.06741152
-0.9940087199211121,1.1036379
-0.8394303321838379,1.3462492
0.1790962815284729,1.8177973
0.5134468674659729,0.24381325
-1.4748554229736328,0.26733756
-1.5668174028396606,0.11224124
-0.9398154020309448,0.21460378
-1.8396981954574585,0.3143229
-1.1958551406860352,0.53163934
-1.5268222093582153,0.044549927
-0.07483265548944473,1.2652586
0.532534658908844,0.264249
-1.258696436882019,0.110531464
-1.9145902395248413,0.17017144
-0.5208675265312195,1.6288548
-1.331203579902649,0.57380974
-0.21557940542697906,0.9304082
-0.21470719575881958,1.6237185
0.7208172082901001,0.81591475
-2.6620116233825684,0.57559407
-2.2884669303894043,0.46489504
-2.766282081604004,0.19001804
0.36716362833976746,0.9276004
-0.2140544354915619,2.217823
-0.17984998226165771,0.9167289
-0.4508511424064636,1.1364765


==> Results/MNIST_total_regret_+_-.csv <==
transDe,randomVAE,sourceVAE,random,gradient_steps
501.4957255223766,411.34228695593777,559.9094199094922,426.43045073598626,1
473.47380593996496,395.26670807842163,532.0654767718166,417.7975333290175,5
443.245963358134,406.2159033369273,493.68534428756686,413.26524358540775,10
391.96101465113463,400.82213739659636,420.4506520492956,422.1492310296744,20
335.76887774169444,367.4854943836108,374.11535446457566,407.87637428566813,40
301.71752089764925,314.3358976624906,302.5913872983307,413.8260508775711,66
284.31416198220103,312.0385466985405,296.59349549002945,417.3682512199506,100
278.2372253574431,291.271322729066,280.53787100054325,412.1010760942474,125
275.0811826977879,276.21489683911204,262.7206036023796,418.37935293558985,166
261.49405362978575,274.36032541543244,257.6378720846027,420.5832813616842,200


==> Results/MNIST_total_regret_-1_1.csv <==
transDe,randomVAE,sourceVAE,random,gradient_steps
543.1166588901542,588.6991237995913,755.296952538006,580.1281169257593,1
477.96854543325026,582.2265005470254,704.4978056585184,581.5001527648186,5
426.55955736294857,565.2544642716414,667.7866950664436,579.21282497379,10
397.39433591465934,541.2149203698616,610.1974312545266,568.505539650796,20
402.4193309837021,514.0872318226378,547.5118454887997,596.4615689280675,40
364.10710091122894,487.0570097630145,507.7776373161934,571.4050778913777,66
371.6106817611726,432.7860204505734,417.4947676799726,585.4086402246263,100
333.80101031688974,398.4834462186089,384.649905046192,591.0348252312746,125
316.40075133419595,369.0991993486881,375.6645399724366,580.445639200136,166
323.0400328563061,377.24848416179884,353.3211463497486,575.4956811308163,200


==> Results/MNIST_total_regret_-_+.csv <==
transDe,randomVAE,sourceVAE,random,gradient_steps
378.28236818138976,396.5571916432003,558.5814786676434,387.7234502390609,1
389.46029773607154,396.3859410169069,521.2311205605162,384.930694385455,5
379.5615686640842,376.9209189423942,474.26865704901286,388.3558359978604,10
332.01195267005824,349.5902473631897,425.80688511339247,383.09200370720356,20
310.82319382614224,318.6477901404025,339.73982280826897,396.46822496680545,40
258.95720654318575,307.30939957720693,294.402629859955,381.3191761991358,66
251.31402846922865,282.398310737079,281.6563977593672,387.0660052677733,100
243.82442745058796,259.4769597940147,258.5314076853683,393.7368490190478,125
243.96505369755906,262.4719004081795,251.87970021775692,380.34787211811636,166
247.45329548411536,249.7460042309831,238.13611101155402,381.5051816672203,200


==> Results/MNIST_total_regret_1_-1.csv <==
transDe,randomVAE,sourceVAE,random,gradient_steps
544.5535470219329,556.5127981342375,644.0677949500271,566.3809345661663,1
504.35543737113477,555.2202907357365,577.9407228880561,565.7334870805032,5
471.32162368297577,567.1028686592356,528.4608738976531,559.4532952437178,10
459.7038167280145,551.0900199794211,469.38529295083134,579.306552827917,20
406.529162445385,513.2258904290386,441.12936215084045,559.7643789778464,40
410.05179924322294,448.0511429584585,387.768939025607,566.6354651803151,66
386.7076210263185,437.88670857558026,372.1156077768654,563.5129792368971,100
382.6004955779761,405.09671084107833,364.96139774071054,559.7110773367807,125
373.7436366884969,396.88816918535156,346.2004902008921,559.3865480583161,166
364.38594114175066,396.4189619119279,345.8059476777911,572.668520174548,200

